Pricing Quanto and Composite Contracts with Local-Correlation Models

Pricing composite and quanto contracts requires a joint model of both the underlying asset and the exchange rate. In this contribution, we explore the potential of local-correlation models to address the challenges of calibrating synthetic quanto forward contracts and composite options quoted in the market. Specifically, we design on-line calibration procedures for generic local and stochastic volatility models. The paper concludes with a numerical study assessing the calibration performance of these methodologies and comparing them to simpler approximations of the correlation structure.

==> 20241216_market_10_1000000-vols.dat <==
m1          m2          m3          m4          m5          m6          m7          v1          v2          v3          v4          v5          v6          v7          bq1         bq2         bq3         bq4         bq5         bq6         bq7         bc1         bc2         bc3         bc4         bc5         bc6         bc7         vq1         vq2         vq3         vq4         vq5         vq6         vq7         vc1         vc2         vc3         vc4         vc5         vc6         vc7         cq1         cq2         cq3         cq4         cq5         cq6         cq7         cc1         cc2         cc3         cc4         cc5         cc6         cc7
0.97258640	0.89803502	0.80486945	0.71405728	0.61058313	0.50341026	0.41262678	0.15041825	0.21736670	0.25795856	0.28438889	0.29827056	0.29598872	0.30931460	0.14952622	0.21565050	0.25525829	0.28140846	0.29395941	0.29250879	0.30504303	0.18483774	0.23402496	0.27568803	0.29691140	0.31241429	0.30732775	0.31938103  0.14924470	0.21652446	0.25703350	0.28375834	0.29831816	0.29674881	0.31023209	0.18611707	0.23281128	0.27423589	0.29570564	0.31089971	0.30632077	0.31846771  0.14923296	0.21612708	0.25605062	0.28286764	0.29688947	0.29553652	0.30895487	0.18345751	0.22898560	0.26914847	0.29242147	0.30662944	0.30381340	0.31612149
0.98165715	0.93423800	0.86801612	0.80534301	0.72866284	0.64015147	0.56774201	0.13364512	0.17693065	0.21509311	0.23392816	0.24536168	0.24474064	0.25410891	0.13321590	0.17608563	0.21384602	0.23284101	0.24377678	0.24339702	0.25251020	0.17587435	0.20272628	0.23958679	0.25273640	0.26609158	0.26203311	0.26930507  0.13308058	0.17655419	0.21475367	0.23402297	0.24592346	0.24543194	0.25484540	0.17714601	0.20129232	0.23802119	0.25141085	0.26446065	0.26094629	0.26838178  0.13307598	0.17624000	0.21401084	0.23333357	0.24476409	0.24452423	0.25384005	0.17575920	0.19866457	0.23427779	0.24898611	0.26113857	0.25916059	0.26664140
0.99072791	0.97044098	0.94018374	0.91488589	0.88307477	0.83158918	0.79585264	0.11918876	0.14288878	0.17056551	0.18082633	0.18837418	0.19133372	0.19432084	0.11910411	0.14250988	0.17041061	0.18084386	0.18832282	0.19125615	0.19397471	0.16893889	0.17886034	0.20513828	0.20937471	0.21931922	0.21755828	0.21990128  0.11905442	0.14269454	0.17079503	0.18131449	0.18914799	0.19203295	0.19483400	0.17020512	0.17731165	0.20351803	0.20797007	0.21763568	0.21647632	0.21896638  0.11902295	0.14245543	0.17023603	0.18081312	0.18823678	0.19136626	0.19409576	0.16999684	0.17685389	0.20250447	0.20734040	0.21671475	0.21602948	0.21847162
0.99979866	0.99759321	1.00333041	0.99704304	1.00115448	0.99567864	0.99658999	0.10917518	0.12300390	0.13816474	0.14778863	0.15396809	0.15807252	0.15993575	0.10916386	0.12272745	0.13835846	0.14812756	0.15435423	0.15827624	0.15992773	0.16390788	0.16595846	0.18183906	0.18420013	0.19258711	0.19127032	0.19288886  0.10913971	0.12281127	0.13852971	0.14835179	0.15475562	0.15863404	0.16031967	0.16516822	0.16440261	0.18025066	0.18281935	0.19094179	0.19024597	0.19199566  0.10911081	0.12263796	0.13810648	0.14795823	0.15402821	0.15813497	0.15975269	0.16592823	0.16576732	0.18231014	0.18395913	0.19248488	0.19100389	0.19266399
1.00886941	1.02474545	1.04843518	1.06094306	1.10106809	1.14153593	1.17907849	0.10349034	0.11286347	0.12492645	0.13053855	0.13646952	0.13984858	0.14214366	0.10353809	0.11265377	0.12513903	0.13089060	0.13693218	0.14014694	0.14218400	0.16062808	0.15785232	0.17077845	0.17025299	0.17740058	0.17603720	0.17802043  0.10353058	0.11269364	0.12524078	0.13102533	0.13716231	0.14035066	0.14240871	0.16188444	0.15631127	0.16922688	0.16890170	0.17577799	0.17506016	0.17716174  0.10351135	0.11257473	0.12494593	0.13072160	0.13658991	0.13994838	0.14198075	0.16330979	0.15906358	0.17314378	0.17133907	0.17917754	0.17668048	0.17867150
1.01794017	1.04284693	1.08451899	1.12484307	1.18281558	1.27827715	1.35244257	0.10197544	0.11171846	0.12208708	0.12438141	0.12881709	0.13600971	0.13722779	0.10208621	0.11159476	0.12221897	0.12470474	0.12923613	0.13633139	0.13737525	0.15881089	0.15498696	0.16544297	0.16206096	0.16954504	0.16889076	0.17083163  0.10207570	0.11163340	0.12229668	0.12479671	0.12939152	0.13647444	0.13753107	0.16006933	0.15346025	0.16391612	0.16073321	0.16793441	0.16793732	0.16999251  0.10204898	0.11155650	0.12205322	0.12454997	0.12893632	0.13613311	0.13719936	0.16184988	0.15671739	0.16877753	0.16406272	0.17236023	0.17008505	0.17195404
1.02701092	1.05189768	1.11158185	1.16135736	1.23731391	1.36943796	1.48018452	0.10197544	0.11171846	0.12208708	0.12432928	0.12702786	0.13600971	0.13722779	0.10259940	0.11170576	0.12230063	0.12466070	0.12746183	0.13639513	0.13734843	0.15821386	0.15414041	0.16324285	0.15959123	0.16620589	0.16684021	0.16844103  0.10258916	0.11174889	0.12236540	0.12474770	0.12758461	0.13651536	0.13747769	0.15947630	0.15261568	0.16172205	0.15827620	0.16460103	0.16589224	0.16760788  0.10260654	0.11167103	0.12218340	0.12450521	0.12718014	0.13618896	0.13720021	0.16132722	0.15601817	0.16694512	0.16189836	0.16943437	0.16825428	0.16972970


==> 20241216_market_10_1000000.dat <==
label  time        rho_ask     rho_bid     rho_term    rho_bs      rho_bs_e   quo_ask     quo_bid     quo_term    quo_bs       quo_bs_e    rho_lv      rho_lv_e    quo_lv       quo_lv_e    rho_lc      rho_lc_e    quo_lc       quo_lc_e
Mar25  0.26027397  0.23562551  0.39299974  0.31431262  0.35137784  0.00674045 -0.00115000 -0.00070000 -0.00092503 -0.00103101  0.00001927  0.31944921  0.00672727  -0.00093971	0.00001924  0.32259969  0.00694872  -0.00094931	 0.00002061
Jun25  0.50958904  0.13746725  0.30201339  0.21974032  0.25641022  0.00504493 -0.00160000 -0.00070000 -0.00115010 -0.00135065  0.00002759  0.22887298  0.00503455  -0.00120005	0.00002754  0.23202091  0.00521727  -0.00121759	 0.00002877
Dec25  1.00821918  0.19408894  0.28186338  0.23797616  0.27679205  0.00311498 -0.00320000 -0.00220000 -0.00270013 -0.00314225  0.00003547  0.24511026  0.00310589  -0.00278140	0.00003538  0.24710561  0.00330414  -0.00280308	 0.00003758
Dec26  2.00547945  0.11348211  0.17546560  0.14447385  0.16591625  0.00165710 -0.00380000 -0.00240000 -0.00310027 -0.00358445  0.00003741  0.14682260  0.00165170  -0.00315332	0.00003730  0.14795739  0.00187895  -0.00317424	 0.00003961
Dec27  3.00273973  0.10303288  0.14744712  0.12524000  0.14212935  0.00115415 -0.00470000 -0.00320000 -0.00395032 -0.00452054  0.00003895  0.12619429  0.00114999  -0.00398255	0.00003884  0.12703949  0.00121109  -0.00400652	 0.00004103

